One Evaluation Is Enough: Inversion-Free Image Editing with Trajectory Correction

Real-image editing commonly relies on inversion and iterative sampling, while efficient one-step editors often stabilize a large update by estimating and averaging editing fields at multiple noise levels. We ask a stricter question: is a single temporal field evaluation sufficient for reliable inversion-free editing? Our answer rests on a previously underused duality in a variance-preserving (VP) one-step model: one source-target query at a shared noisy state simultaneously determines a local angular semantic tangent and a clean endpoint displacement. We integrate the tangent over the analytically known remaining VP angle to obtain a nominal one-step transport, and use the endpoint displacement to correct its long-horizon extrapolation through a constrained projection. This transport-first, correction-second construction yields Endpoint-Calibrated Transport (ECT), a closed-form, training-free editor requiring only one noise level, two text conditions packed into one denoiser batch, and one latent update. ECT requires no image inversion, trajectory integration, second temporal observation, or iterative optimization, and can be directly applied to pretrained epsilon-prediction VP one-step generators. Across the reported benchmark settings, ECT delivers stable gains in editing quality within an extremely short editing time.

==> data/PIE_main_table.csv <==
method_id,stage,method_label,model,PSNR,MSE,LPIPS,SSIM,CLIP_PBP,Time,VRAM,CPU,Mem,CP,VQ,PC,Avg_rank
DirectEdit_FLUXdev,Multi-step,DirectEdit,FLUX.1-dev,20,12.89,309.71,72.24,25.29031345572803,14.69,37284,1024.8,6474.75,4.04,4.39,4.03,23.416666666666668
DNAEdit_FLUXdev,Multi-step,DNAEdit,FLUX.1-dev,21.85,8.34,219.16,78.41,25.758499768251372,7.86,35881,1134.6,6468.61,4.02,4.45,4.11,19.458333333333332
SNREdit_FLUXdev,Multi-step,SNR-Edit,FLUX.1-dev,21.08,9.75,204.7,77.66,25.89213111300391,9.41,6446,2811.1,1333.25,4.13,4.59,4.32,14.666666666666666
FlowEdit_FLUXdev,Multi-step,FlowEdit,FLUX.1-dev,18.68,16.63,276.07,73.25,25.076757364393114,8.28,37714,1148.8,6478.85,4.02,4.43,4.15,24.041666666666668
FlowEdit_SD35,Multi-step,FlowEdit,SD3.5,19.17,14.51,267.66,73.38,26.938723767296167,3.99,21873,1047.6,4737.02,3.97,4.29,3.88,22.708333333333332
DirectEdit_SD35,Multi-step,DirectEdit,SD3.5,22.85,6.12,185.5,81.1,26.892669098421525,5.4,21412,2536.4,4751.36,4.05,4.39,4.01,17.041666666666668
DNAEdit_SD35,Multi-step,DNAEdit,SD3.5,22.93,6.2,199.4,80.82,26.880216467063693,3.24,19924,1114.4,4721.66,4.02,4.39,4.02,16.5
DRFS_SD35,Multi-step,DRFS,SD3.5,20.55,10.79,223.68,76.66,27.607176183602245,5.42,19922,1233.7,4710.4,4.03,4.38,4,20.0
FIAEdit_SD35,Multi-step,FIA-Edit,SD3.5,23.26,5.87,159.61,81.02,27.963461818593046,5.33,19930,1321.9,4711.42,4.05,4.43,4.09,14.666666666666666
FTEdit_SD35,Multi-step,FTEdit,SD3.5,20.9,10.67,275.94,79.41,25.310361200870503,31.24,26890,1379.9,2203.65,3.63,4.06,3.67,25.083333333333332
SNREdit_SD35,Multi-step,SNR-Edit,SD3.5,19.53,13.16,250.62,74.12,26.966448564464375,5.25,6448,3390.9,1388.54,4.07,4.38,4.02,18.041666666666668
TurboEdit_SDXLT,Few-step,TurboEdit,SDXL-Turbo,21.44,9.49,108.6,75.08,25.571778665719965,0.61,14022,678.64,819.2,3.96,4.33,3.93,16.25
InfEdit_SD14,Few-step,InfEdit,SD1.4,19.74,15.83,224.83,68.67,26.94124906473303,0.481,7784,418.81,3364.86,3.85,4.27,3.83,21.458333333333332
InstantEdit_PeRFlow,Few-step,InstantEdit,PeRFlow,22.3,8.92,150.54,76.24,27.89330216265932,0.67,9156,1293.7,843.78,4.03,4.39,4.03,14.333333333333334
SwiftEdit_SBv2,One-step,SwiftEdit,SwiftBrush-v2,20.65,9.91,200.91,69.97,26.07621663166592,0.451,16224,182.01,4282.37,4.07,4.53,4.22,15.375
ChordEdit_SDT_NFE1,One-step,ChordEdit · w/o NFE,SD-Turbo,23.89,6.46,88.36,81.26,24.633759895212332,0.224,7492,408.14,1282.93,3.49,3.93,3.5,16.625
Ours_SDT_NFE1,One-step,ECT (Ours) · w/o NFE,SD-Turbo,26,4.11,64.12,83.93,25.48845612438791,0.172,7478,206.42,1057.41,3.76,4.28,3.9,9.875
ChordEdit_SDT_NFE2,One-step,ChordEdit · with NFE,SD-Turbo,22.63,7.99,122.64,76.71,24.598158117135497,0.265,7498,357.01,1297.07,3.95,4.37,4,15.458333333333334
Ours_SDT_NFE2,One-step,ECT (Ours) · with NFE,SD-Turbo,23.74,6.22,109.04,78.1,24.831986626643623,0.212,7480,190.4,1075.96,4.09,4.65,4.31,8.458333333333334
ChordEdit_SBv2_NFE1,One-step,ChordEdit · w/o NFE,SwiftBrush-v2,20.81,10.78,197.23,70.33,24.94909912167447,0.223,7492,414.37,1289.09,3.62,4.14,3.75,20.333333333333332
Ours_SBv2_NFE1,One-step,ECT (Ours) · w/o NFE,SwiftBrush-v2,22.85,6.73,141.96,74.65,25.635404059685467,0.171,7478,191.67,1062.42,3.86,4.46,4.16,10.833333333333334
ChordEdit_SBv2_NFE2,One-step,ChordEdit · with NFE,SwiftBrush-v2,22.04,7.13,120.49,77.27,24.064356812620666,0.265,7498,357.02,1298.74,3.91,4.37,4.05,15.125
Ours_SBv2_NFE2,One-step,ECT (Ours) · with NFE,SwiftBrush-v2,22.86,7.56,122.81,77.05,24.193574034427602,0.213,7480,190.14,1075.93,4.03,4.45,4.13,11.041666666666666
ChordEdit_FLUX_TwoTime_NoClean,One-step,ChordEdit · w/o NFE,FLUX.1-Schnell,29.42,2.15,51.88,89.75,25.967593984406637,0.587,32504,413.25,2926.28,3.66,4.14,3.69,16.0
FluxChord_RF_OneStep,One-step,ECT (Ours) · w/o NFE,FLUX.1-Schnell†,29.09,2.38,55.01,89.3,25.774302425550992,0.356,32338,203.8,2070.52,3.68,4.17,3.76,14.0
ChordEdit_FLUX_TwoTime_Clean,One-step,ChordEdit · with NFE,FLUX.1-Schnell,25.98,4.22,75.8,82.77,25.4000714329158,0.723,32469,347.88,2345.74,3.8,4.15,3.88,15.958333333333334
FluxChord_RF_OneStep_Clean,One-step,ECT (Ours) · with NFE,FLUX.1-Schnell†,25.81,4.0,77.85,82.53,25.34359228058554,0.498,32340,173.49,3036.17,3.83,4.25,3.83,15.583333333333334
ChordEdit_SD35_TwoTime_NoClean,One-step,ChordEdit · w/o NFE,SD3.5,33.07,0.82,21.62,93.48,27.164943561753205,0.242,15401,253.51,2618.16,3.54,3.98,3.51,13.5
Ours_SD35_FlowAlign_NoClean,One-step,ECT (Ours) · w/o NFE,SD3.5,34.57,0.66,19.44,93.79,27.172728113790477,0.2,15385,129.34,2573.3,3.66,4.04,3.68,11.041666666666666
ChordEdit_SD35_TwoTime_Clean,One-step,ChordEdit · with NFE,SD3.5,25.87,4.27,129.64,79.56,23.191588464596116,0.289,15393,241.18,2675.04,3.95,4.08,3.86,16.833333333333332
Ours_SD35_FlowAlign_Clean,One-step,ECT (Ours) · with NFE,SD3.5,26.13,4.15,128.29,79.7,23.129853135694535,0.248,15384,118.06,2756.88,3.9,4.12,3.86,15.291666666666666
FLUX1_Schnell_Direct_Img2Img,One-step,Native Img2Img · 1 step,FLUX.1-Schnell,11.81,91.64,385.71,54.64,17.366482010645957,0.261,31464,524.08,1912.34,3.14,4.25,3.79,25.791666666666668
SD35_Medium_Direct_Img2Img_OneStep,One-step,Native Img2Img · 1 step,SD3.5-Medium,11.33,105.16,427.57,56.36,10.836179897199868,0.213,15222,398.76,2545.79,2.5,3.12,2.44,26.208333333333332


==> data/SNR_main_table.csv <==
method_id,stage,method_label,model,PSNR,MSE,LPIPS,SSIM,CLIP_PBP,Time,VRAM,CPU,Mem,CP,VQ,PC,Avg_rank
DirectEdit_FLUXdev,Multi-step,DirectEdit,FLUX.1-dev,15.96,42.66,450.31,51.22,24.998006714769282,15.101,37284,102.81,6676.94,4.31,4.53,4.28,14.666666666666666
DNAEdit_FLUXdev,Multi-step,DNAEdit,FLUX.1-dev,19.52,15.05,250.75,64.82,25.924372267316567,8.698,35881,103.86,6691.8,4.48,4.6,4.49,8.5
SNREdit_FLUXdev,Multi-step,SNR-Edit,FLUX.1-dev,18.62,17.09,249.63,60.58,25.45407993984544,9.454,6446,120.66,8267.65,4.46,4.58,4.34,9.666666666666666
FlowEdit_FLUXdev,Multi-step,FlowEdit,FLUX.1-dev,16.77,23.96,318.52,58.79,24.711860303403938,8.653,37714,102.21,7246.46,4.41,4.56,4.38,12.041666666666666
FlowEdit_SD35,Multi-step,FlowEdit,SD3.5,19.26,14.82,237.77,64.77,27.024126584609167,3.112,21873,103.66,5242.98,4.45,4.59,4.44,7.666666666666667
DirectEdit_SD35,Multi-step,DirectEdit,SD3.5,17.38,37.76,390.36,54.99,27.44789732871045,5.147,21412,107.9,5144.69,4.28,4.45,4.23,13.0
DRFS_SD35,Multi-step,DRFS,SD3.5,20.05,13.03,213.4,66.27,27.72785931441458,5.36,19922,104.54,5270.13,4.5,4.69,4.48,6.416666666666667
FIAEdit_SD35,Multi-step,FIA-Edit,SD3.5,17.86,26.76,332.32,56.92,28.38753900508508,5.371,19930,112.9,5076.05,4.36,4.51,4.24,11.375
SNREdit_SD35,Multi-step,SNR-Edit,SD3.5,18.8,15.58,239.69,62.89,27.15927319405447,5.35,6448,127.42,5097.49,4.34,4.56,4.43,8.041666666666666
TurboEdit_SDXLT,Few-step,TurboEdit,SDXL-Turbo,14.77,40.8,430.38,46.42,25.094672291654355,0.745,14022,141.18,1651.32,4.15,4.31,4.08,15.416666666666666
InfEdit_SD14,Few-step,InfEdit,SD1.4,20.87,9.97,193.72,64.71,26.050038125226017,0.434,7784,264.97,2777.93,4.23,4.5,4.28,8.208333333333334
InstantEdit_PeRFlow,Few-step,InstantEdit,PeRFlow,14.93,41.31,423.58,47.51,25.13559471352653,0.815,9156,274.79,1804.33,4.1,4.36,4.05,16.0
SwiftEdit_SBv2,One-step,SwiftEdit,SwiftBrush-v2,16.74,30.29,348.18,49.6,25.819070046469584,0.472,16224,185.16,4756.48,4.26,4.44,4.28,13.541666666666666
ChordEdit_SDT_NFE1,One-step,ChordEdit · w/o NFE,SD-Turbo,18.95,15.9,280.64,61.04,23.35670383904801,0.266,7492,379.08,1305.8,3.59,3.83,3.49,13.541666666666666
Ours_SDT_NFE1,One-step,ECT (Ours) · w/o NFE,SD-Turbo,20.91,9.97,203.62,66.31,24.501994730125016,0.212,7478,189.47,1025.63,3.74,3.94,3.64,8.75
ChordEdit_SDT_NFE2,One-step,ChordEdit · with NFE,SD-Turbo,17.86,19.32,348.59,50.57,23.514642319788294,0.305,7498,332.13,1316.07,4.14,4.46,4.15,13.958333333333334
Ours_SDT_NFE2,One-step,ECT (Ours) · with NFE,SD-Turbo,19.02,14.6,311.84,53.29,23.877721561828196,0.257,7480,192.42,1035.02,4.3,4.48,4.3,9.375
ChordEdit_SBv2_NFE1,One-step,ChordEdit · w/o NFE,SwiftBrush-v2,20.12,11.88,222.36,64.68,23.788763805071113,0.263,7492,385.18,1294.93,3.83,4,3.71,11.041666666666666
Ours_SBv2_NFE1,One-step,ECT (Ours) · w/o NFE,SwiftBrush-v2,21.87,7.83,165.57,68.94,24.6370064168224,0.213,7478,183.42,1018.3,4.03,4.38,4.19,7.125
ChordEdit_SBv2_NFE2,One-step,ChordEdit · with NFE,SwiftBrush-v2,18.64,15.84,341.59,52.38,23.199897163397956,0.305,7498,347.75,1312.53,4.21,4.41,4.21,13.333333333333334
Ours_SBv2_NFE2,One-step,ECT (Ours) · with NFE,SwiftBrush-v2,19.61,12.59,314.76,54.48,23.116153644677937,0.254,7480,180.69,1037.11,4.3,4.44,4.3,9.333333333333334


==> data/bpb_weight_sensitivity.json <==
[
  {
    "ours": "Ours_SDT_NFE1",
    "chord": "ChordEdit_SDT_NFE1",
    "betas": [
      0,
      0.5,
      1,
      1.8,
      3
    ],
    "deltas": [
      -0.17740064387698595,
      0.1507672495041632,
      0.44534949444491545,
      0.8546962291755804,
      1.3472887779811984
    ]
  },
  {
    "ours": "Ours_SDT_NFE2",
    "chord": "ChordEdit_SDT_NFE2",
    "betas": [
      0,
      0.5,
      1,
      1.8,
      3
    ],
    "deltas": [
      -0.39220830862470635,
      -0.18284527716822652,
      -0.0026928792487090902,
      0.23382850950812895,
      0.49299196160692205
    ]
  },
  {
    "ours": "Ours_SBv2_NFE1",
    "chord": "ChordEdit_SBv2_NFE1",
    "betas": [
      0,
      0.5,
      1,
      1.8,
      3
    ],
    "deltas": [
      -0.15089402267401297,
      0.110344031850925,
      0.34852781485503215,
      0.6863049380109949,
      1.1060390034520218
    ]
  },
  {
    "ours": "Ours_SBv2_NFE2",
    "chord": "ChordEdit_SBv2_NFE2",
    "betas": [
      0,
      0.5,
      1,
      1.8,
      3
    ],
    "deltas": [
      -0.31840903810459764,
      -0.16951525742562268,
      -0.04079889639170986,
      0.12921722180693607,
      0.31733722234999817
    ]
  }
]

==> data/calibrated_scalar_selection.json <==
{
  "selected_s": 0.6698835372924805,
  "selected_mode": "ect",
  "validation_n": 140,
  "test_n": 560,
  "criterion": "max raw CLIP subject to no worse mean background LPIPS than validation ECT",
  "validation_budget": 0.067933223082021,
  "selected_metrics": {
    "time": 0.75,
    "mode": "ect",
    "s": 0.6698835372924805,
    "n": 140,
    "background_n": 118,
    "clip": 28.666488770076207,
    "lpips": 0.067933223082021,
    "psnr": 25.69732887602857,
    "pbp": 25.226550595527367
  },
  "ect_metrics": {
    "time": 0.75,
    "mode": "ect",
    "s": 0.6698835372924805,
    "n": 140,
    "background_n": 118,
    "clip": 28.666488770076207,
    "lpips": 0.067933223082021,
    "psnr": 25.69732887602857,
    "pbp": 25.226550595527367
  },
  "test_metrics_not_read": true,
  "selection_precedes_test": true
}

==> data/calibrated_scalar_test.json <==
[
  {
    "time": 0.3,
    "mode": "ect",
    "s": 0.38512687683105473,
    "n": 560,
    "background_n": 438,
    "clip": 28.28579489503588,
    "lpips": 0.02803707234460444,
    "psnr": 31.955691227190766,
    "pbp": 26.77804352296957
  },
  {
    "time": 0.3,
    "mode": "fixed_val",
    "s": 0.6698835372924805,
    "n": 560,
    "background_n": 438,
    "clip": 28.336890632765634,
    "lpips": 0.028484783637030137,
    "psnr": 31.818419578557588,
    "pbp": 26.808663080138345
  },
  {
    "time": 0.45,
    "mode": "ect",
    "s": 0.4643314361572266,
    "n": 560,
    "background_n": 438,
    "clip": 28.36992141859872,
    "lpips": 0.029589195458967182,
    "psnr": 31.42571383340945,
    "pbp": 26.78642677718687
  },
  {
    "time": 0.45,
    "mode": "fixed_val",
    "s": 0.6698835372924805,
    "n": 560,
    "background_n": 438,
    "clip": 28.43648205484663,
    "lpips": 0.03150068125864372,
    "psnr": 30.931151370950403,
    "pbp": 26.76535587923949
  },
  {
    "time": 0.6,
    "mode": "ect",
    "s": 0.5635942697525025,
    "n": 560,
    "background_n": 438,
    "clip": 28.459612097058976,
    "lpips": 0.03824929063341694,
    "psnr": 29.353102415929218,
    "pbp": 26.4809048132093
  },
  {
    "time": 0.6,
    "mode": "fixed_val",
    "s": 0.6698835372924805,
    "n": 560,
    "background_n": 438,
    "clip": 28.543518342290607,
    "lpips": 0.04230825477742194,
    "psnr": 28.699282542753608,
    "pbp": 26.377831100890063
  },
  {
    "time": 0.75,
    "mode": "ect",
    "s": 0.6698835372924805,
    "n": 560,
    "background_n": 438,
    "clip": 28.70370683329446,
    "lpips": 0.06601065501770574,
    "psnr": 25.749423961591233,
    "pbp": 25.460488151641986
  },
  {
    "time": 0.75,
    "mode": "fixed_val",
    "s": 0.6698835372924805,
    "n": 560,
    "background_n": 438,
    "clip": 28.70370683329446,
    "lpips": 0.06601065505278982,
    "psnr": 25.749423961591233,
    "pbp": 25.460488151392134
  },
  {
    "time": 0.9,
    "mode": "ect",
    "s": 0.7614182710647583,
    "n": 560,
    "background_n": 438,
    "clip": 28.77825860295977,
    "lpips": 0.11414520686266935,
    "psnr": 21.841762879410656,
    "pbp": 23.481155289161705
  },
  {
    "time": 0.9,
    "mode": "fixed_val",
    "s": 0.6698835372924805,
    "n": 560,
    "background_n": 438,
    "clip": 28.70376946585519,
    "lpips": 0.09925804912542167,
    "psnr": 22.759363814860794,
    "pbp": 23.997216415216776
  }
]

==> data/scalar_cross_time_results.json <==
{
  "protocol": "fresh generation; fixed scalar=0.7; explicit CLIP ViT-B/32; w/o refinement",
  "records": [
    {
      "timestep": 0.3,
      "mode": "raw",
      "coefficient": 1.0,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 31.595754595969222,
      "lpips_unedit_part": 0.029741758897229728,
      "mse_unedit_part": 0.001435538010315563,
      "ssim_unedit_part": 0.8856599011974369,
      "clip_similarity_target_image": 28.406427377973284,
      "clip_similarity_target_image_edit_part": 24.863420045035227,
      "clip_pbp": 26.795855468696345,
      "historical_L14_clip": 22.667863918031966
    },
    {
      "timestep": 0.3,
      "mode": "constant",
      "coefficient": 0.7,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 31.79887054292418,
      "lpips_unedit_part": 0.029055446483175564,
      "mse_unedit_part": 0.0013946050488572392,
      "ssim_unedit_part": 0.8868110913166897,
      "clip_similarity_target_image": 28.360624539511544,
      "clip_similarity_target_image_edit_part": 24.846735728127616,
      "clip_pbp": 26.777637742646924,
      "historical_L14_clip": 22.607099845068795
    },
    {
      "timestep": 0.3,
      "mode": "transport",
      "coefficient": 1.0851268768310547,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 31.530180347909173,
      "lpips_unedit_part": 0.029972070460304076,
      "mse_unedit_part": 0.0014496105787577807,
      "ssim_unedit_part": 0.8852764920686647,
      "clip_similarity_target_image": 28.418649324689593,
      "clip_similarity_target_image_edit_part": 24.878462151118686,
      "clip_pbp": 26.795150378229494,
      "historical_L14_clip": 22.673965519496374
    },
    {
      "timestep": 0.3,
      "mode": "ect",
      "coefficient": 0.38512687683105473,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 31.953092849511894,
      "lpips_unedit_part": 0.028560620985431898,
      "mse_unedit_part": 0.001366830147654098,
      "ssim_unedit_part": 0.8876635067218499,
      "clip_similarity_target_image": 28.316816490718296,
      "clip_similarity_target_image_edit_part": 24.78679465157645,
      "clip_pbp": 26.75580931194753,
      "historical_L14_clip": 22.561016056878227
    },
    {
      "timestep": 0.45,
      "mode": "raw",
      "coefficient": 1.0,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 30.099556830289554,
      "lpips_unedit_part": 0.03619844530858376,
      "mse_unedit_part": 0.001875452092086658,
      "ssim_unedit_part": 0.8756140025613977,
      "clip_similarity_target_image": 28.578861631665912,
      "clip_similarity_target_image_edit_part": 25.006327149527415,
      "clip_pbp": 26.658082113961566,
      "historical_L14_clip": 22.82040430205209
    },
    {
      "timestep": 0.45,
      "mode": "constant",
      "coefficient": 0.7,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 30.90440798834931,
      "lpips_unedit_part": 0.03228769377394672,
      "mse_unedit_part": 0.0016145874538931767,
      "ssim_unedit_part": 0.8811571074904297,
      "clip_similarity_target_image": 28.468269263676234,
      "clip_similarity_target_image_edit_part": 24.912246303558348,
      "clip_pbp": 26.72528347498729,
      "historical_L14_clip": 22.68217784472874
    },
    {
      "timestep": 0.45,
      "mode": "transport",
      "coefficient": 1.1643314361572266,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 29.64125131703109,
      "lpips_unedit_part": 0.038822191412285934,
      "mse_unedit_part": 0.002056486599611198,
      "ssim_unedit_part": 0.8722244680142232,
      "clip_similarity_target_image": 28.646977694375174,
      "clip_similarity_target_image_edit_part": 25.04592097554888,
      "clip_pbp": 26.606348989567568,
      "historical_L14_clip": 22.90643267904009
    },
    {
      "timestep": 0.45,
      "mode": "ect",
      "coefficient": 0.4643314361572266,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 31.439572286262788,
      "lpips_unedit_part": 0.03008928233706317,
      "mse_unedit_part": 0.001471897629008715,
      "ssim_unedit_part": 0.8846203619413239,
      "clip_similarity_target_image": 28.396030090876987,
      "clip_similarity_target_image_edit_part": 24.837269180842807,
      "clip_pbp": 26.75675520449503,
      "historical_L14_clip": 22.590237849099296
    },
    {
      "timestep": 0.6,
      "mode": "raw",
      "coefficient": 1.0,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 26.882884430370744,
      "lpips_unedit_part": 0.057835379122231294,
      "mse_unedit_part": 0.0035780356760524604,
      "ssim_unedit_part": 0.8476142027824045,
      "clip_similarity_target_image": 28.807881671360562,
      "clip_similarity_target_image_edit_part": 25.17634772164481,
      "clip_pbp": 25.899302492451802,
      "historical_L14_clip": 23.331509139197212
    },
    {
      "timestep": 0.6,
      "mode": "constant",
      "coefficient": 0.7,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 28.6153953778658,
      "lpips_unedit_part": 0.043812122445958904,
      "mse_unedit_part": 0.0024595056407472186,
      "ssim_unedit_part": 0.8642504102141737,
      "clip_similarity_target_image": 28.586714496612547,
      "clip_similarity_target_image_edit_part": 24.995444157464163,
      "clip_pbp": 26.319445215836478,
      "historical_L14_clip": 22.887212266921996
    },
    {
      "timestep": 0.6,
      "mode": "transport",
      "coefficient": 1.2635942697525024,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 25.534100386736203,
      "lpips_unedit_part": 0.07186254337446751,
      "mse_unedit_part": 0.0048330692013220326,
      "ssim_unedit_part": 0.8325623826478883,
      "clip_similarity_target_image": 28.9321476990836,
      "clip_similarity_target_image_edit_part": 25.284126071929933,
      "clip_pbp": 25.42492207879549,
      "historical_L14_clip": 23.654617888586863
    },
    {
      "timestep": 0.6,
      "mode": "ect",
      "coefficient": 0.5635942697525025,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 29.441810419233583,
      "lpips_unedit_part": 0.038584133057091144,
      "mse_unedit_part": 0.0020790868156947365,
      "ssim_unedit_part": 0.8711563997345863,
      "clip_similarity_target_image": 28.49727084023612,
      "clip_similarity_target_image_edit_part": 24.921720348085675,
      "clip_pbp": 26.46712077988921,
      "historical_L14_clip": 22.739109514781408
    },
    {
      "timestep": 0.75,
      "mode": "raw",
      "coefficient": 1.0,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 23.12953135778578,
      "lpips_unedit_part": 0.10019000577187608,
      "mse_unedit_part": 0.00770344591419359,
      "ssim_unedit_part": 0.8009448036980286,
      "clip_similarity_target_image": 28.97434745788574,
      "clip_similarity_target_image_edit_part": 25.305774680546353,
      "clip_pbp": 24.254956803706904,
      "historical_L14_clip": 23.82100990840367
    },
    {
      "timestep": 0.75,
      "mode": "constant",
      "coefficient": 0.7,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 25.470572725474405,
      "lpips_unedit_part": 0.06942532687190846,
      "mse_unedit_part": 0.004557995570165872,
      "ssim_unedit_part": 0.833675021211878,
      "clip_similarity_target_image": 28.722354687282017,
      "clip_similarity_target_image_edit_part": 25.101010823931013,
      "clip_pbp": 25.307108184553886,
      "historical_L14_clip": 23.133302323477608
    },
    {
      "timestep": 0.75,
      "mode": "transport",
      "coefficient": 1.3698835372924805,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 20.99507808856827,
      "lpips_unedit_part": 0.13581016483271105,
      "mse_unedit_part": 0.012333973211252342,
      "ssim_unedit_part": 0.7645406448047796,
      "clip_similarity_target_image": 28.98764216559274,
      "clip_similarity_target_image_edit_part": 25.362184621265957,
      "clip_pbp": 22.86321399602553,
      "historical_L14_clip": 24.379963772637502
    },
    {
      "timestep": 0.75,
      "mode": "ect",
      "coefficient": 0.6698835372924805,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 25.738579496205283,
      "lpips_unedit_part": 0.06642830268286835,
      "mse_unedit_part": 0.004293187403400536,
      "ssim_unedit_part": 0.8369607967760065,
      "clip_similarity_target_image": 28.6875006212507,
      "clip_similarity_target_image_edit_part": 25.06319238117763,
      "clip_pbp": 25.405969807339847,
      "historical_L14_clip": 23.07261724472046
    },
    {
      "timestep": 0.9,
      "mode": "raw",
      "coefficient": 1.0,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 19.840020895004272,
      "lpips_unedit_part": 0.15276882233493458,
      "mse_unedit_part": 0.01440661126183605,
      "ssim_unedit_part": 0.7474677537521013,
      "clip_similarity_target_image": 28.958752989087785,
      "clip_similarity_target_image_edit_part": 25.36428376879011,
      "clip_pbp": 22.145887449031335,
      "historical_L14_clip": 24.12954298428127
    },
    {
      "timestep": 0.9,
      "mode": "constant",
      "coefficient": 0.7,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 22.41635126690213,
      "lpips_unedit_part": 0.10572044561004011,
      "mse_unedit_part": 0.00810604648290137,
      "ssim_unedit_part": 0.7958435098365914,
      "clip_similarity_target_image": 28.757677072797502,
      "clip_similarity_target_image_edit_part": 25.170058611461094,
      "clip_pbp": 23.78229740112805,
      "historical_L14_clip": 23.48436309678214
    },
    {
      "timestep": 0.9,
      "mode": "transport",
      "coefficient": 1.4614182710647583,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 17.339162401158173,
      "lpips_unedit_part": 0.21046649104674353,
      "mse_unedit_part": 0.02493094611423435,
      "ssim_unedit_part": 0.6909204535454297,
      "clip_similarity_target_image": 29.153161552974154,
      "clip_similarity_target_image_edit_part": 25.49623469897679,
      "clip_pbp": 20.241361883421682,
      "historical_L14_clip": 24.771369529451643
    },
    {
      "timestep": 0.9,
      "mode": "ect",
      "coefficient": 0.7614182710647583,
      "samples": 700,
      "valid_backgrounds": 556,
      "psnr_unedit_part": 21.807877996842638,
      "lpips_unedit_part": 0.11577931763905791,
      "mse_unedit_part": 0.00928815374355646,
      "ssim_unedit_part": 0.7853298133118547,
      "clip_similarity_target_image": 28.807983412061418,
      "clip_similarity_target_image_edit_part": 25.210691430228096,
      "clip_pbp": 23.434223359981814,
      "historical_L14_clip": 23.63486354010446
    }
  ],
  "same_image_encoder_check": [
    {
      "mode": "raw",
      "timestep": 0.75,
      "samples": 700,
      "clip_B32": 28.97434745788574,
      "clip_L14": 23.86347759928022,
      "paired_difference_B32_minus_L14": 5.110869858605521,
      "historical_L14_clip": 23.82100990840367,
      "new_L14_minus_historical_L14": 0.04246769087654911
    },
    {
      "mode": "constant",
      "timestep": 0.75,
      "samples": 700,
      "clip_B32": 28.722354687282017,
      "clip_L14": 23.180753255571638,
      "paired_difference_B32_minus_L14": 5.541601431710379,
      "historical_L14_clip": 23.133302323477608,
      "new_L14_minus_historical_L14": 0.04745093209402995
    },
    {
      "mode": "transport",
      "timestep": 0.75,
      "samples": 700,
      "clip_B32": 28.98764216559274,
      "clip_L14": 24.452896466936384,
      "paired_difference_B32_minus_L14": 4.534745698656355,
      "historical_L14_clip": 24.379963772637502,
      "new_L14_minus_historical_L14": 0.07293269429888127
    },
    {
      "mode": "ect",
      "timestep": 0.75,
      "samples": 700,
      "clip_B32": 28.6875006212507,
      "clip_L14": 23.097277495520455,
      "paired_difference_B32_minus_L14": 5.590223125730242,
      "historical_L14_clip": 23.07261724472046,
      "new_L14_minus_historical_L14": 0.024660250799996675
    }
  ],
  "verification": {
    "unique_outputs": 14000,
    "complete_grid": "4 modes x 5 times x 700 cases",
    "all_per_image_means_match_summaries": true,
    "CLIP_samples_each": 700,
    "background_samples_each": 556,
    "historical_records_unchanged": true
  }
}
